GWTC-4.0: Searches for Gravitational-Wave Lensing Signatures

Gravitational waves can be gravitationally lensed by massive objects along their path. Depending on the lens mass and the lens--source geometry, this can lead to the observation of a single distorted signal or multiple repeated events with the same frequency evolution. We present the results for gravitational-wave lensing searches on the data from the first part of the fourth LIGO--Virgo--KAGRA observing run (O4a). We search for strongly lensed events in the newly acquired data by (1) searching for an overall phase shift present in an image formed at a saddle point of the lens potential, (2) looking for pairs of detected candidates with consistent frequency evolution, and (3) identifying sub-threshold counterpart candidates to the detected signals. Beyond strong lensing, we also look for lensing-induced distortions in all detected signals using an isolated point-mass model. We do not find evidence for strongly lensed gravitational-wave signals and use this result to constrain the rate of detectable strongly lensed events and the merger rate density of binary black holes at high redshift. In the search for single distorted lensed signals, we find one outlier: GW231123_135430, for which we report more detailed investigations. While this event is interesting, the associated waveform uncertainties make its interpretation complicated, and future observations of the populations of binary black holes and of gravitational lenses will help determine the probability that this event could be lensed.

==> gwtc-4-common-files/codespell_ignore_words.txt <==
retuned
livetime
alog
NonSENS


==> gwtc-4-common-files/data/datetimes.csv <==
# This file is the source file for datetimes
#
# FORMAT
# key: A string key
# latex_key (optional): A latex-macro friendly key. If empty, a key will be generated
# datetime_utc: the UTC date time given in YYYY-MM-DD HH:MM:SS format
# reviewed [Yes, No]: if the value has been reviewed
#
# USAGE
# To read the csv file in with pandas, you can use:
# df = pd.read_csv("datetimes.csv", header=0, comment="#", skipinitialspace=True, parse_dates=["datetime_utc"])

# Column names
key, latex_key, datetime_utc, reviewed

# Observing run times (see: M2300059-v3)
o1_start,,2015-09-12 00:00:00,No
o1_end,,2016-01-19 16:00:00,No

o2_start,,2016-11-30 16:00:00,No
o2_end,,2017-08-25 22:00:00,No

o3_a_start,,2019-04-01 15:00:00,No
o3_a_end,,2019-10-01 15:00:00,No
o3_b_start,,2019-11-01 15:00:00,No
o3_b_end,,2020-03-27 17:00:00,No

o4_a_start,,2023-05-24 15:00:00,No
o4_a_end,,2024-01-16 16:00:00,No
o4_b_start,,2024-04-10 15:00:00,No
o4_b_end,,2025-01-28 17:00:00,No
o4_c_start,,2025-01-28 17:00:00,No
o4_c_end,,2025-10-07 17:00:00,No

# Not official observing runs
o2v_start, OtwoVStart, 2017-08-01 10:00:00, No
o3gk_start, OthreeGKStart, 2020-04-07 08:00:00, No
o3gk_end, OthreeGKEnd, 2020-04-21 00:00:00, No

# GWTC end dates (see: M2000123-v2)
gwtc_1_end,GWTConeEND,2018-10-01 00:00:00,No
gwtc_2_end,GWTCtwoEND,2019-10-01 00:00:00,No
gwtc_3_end,GWTCthreeEND,2020-05-01 00:00:00,No
gwtc_4_end,GWTCfourEND,2024-01-31 00:00:00,No
gwtc_5_end,GWTCfiveEND,2025-01-28 17:00:00,No

# Year start dates
y2012_start, YMMXIIStart, 2012-01-01 00:00:00, No
y2013_start, YMMXIIIStart, 2013-01-01 00:00:00, No
y2014_start, YMMXIVStart, 2014-01-01 00:00:00, No
y2015_start, YMMXVStart, 2015-01-01 00:00:00, No
y2016_start, YMMXVIStart, 2016-01-01 00:00:00, No
y2017_start, YMMXVIIStart, 2017-01-01 00:00:00, No
y2018_start, YMMXVIIIStart, 2018-01-01 00:00:00, No
y2019_start, YMMXIXStart, 2019-01-01 00:00:00, No
y2020_start, YMMXXStart, 2020-01-01 00:00:00, No
y2021_start, YMMXXIStart, 2021-01-01 00:00:00, No
y2022_start, YMMXXIIStart, 2022-01-01 00:00:00, No
y2023_start, YMMXXIIIStart, 2023-01-01 00:00:00, No
y2024_start, YMMXXIVStart, 2024-01-01 00:00:00, No
y2025_start, YMMXXVStart, 2025-01-01 00:00:00, No


==> gwtc-4-common-files/data/quantities.csv <==
# This file is the source file for quantities
#
# FORMAT
# key: A string key
# latex_key (optional): A latex-macro friendly key. If empty, a key will be generated
# quantity: the numerical value
# unit: the units
# reviewed [Yes, No]: if the value has been reviewed
#
# USAGE
# To read the csv file in with pandas, you can use:
# df = pd.read_csv("datetimes.csv", header=0, comment="#", skipinitialspace=True)

# Column names
key, latex_key, value, unit, reviewed

# Ranges
o1_lho_range, OoneLHORange, 80, Mpc, No
o1_llo_range, OoneLLORange, 70, Mpc, No
o2_lho_range, OtwoLHORange, 70, Mpc, No
o2_llo_range, OtwoLLORange, 100, Mpc, No
o2_virgo_range, OtwoVirgoRange, 30, Mpc, No
o3a_lho_range, OthreeaLHORange, 120, Mpc, No
o3a_llo_range, OthreeaLLORange, 140, Mpc, No
o3a_virgo_range, OthreeaVirgoRange, 50, Mpc, No
o3b_lho_range, OthreebLHORange, 120, Mpc, No
o3b_llo_range, OthreebLLORange, 140, Mpc, No
o3b_virgo_range, OthreebVirgoRange, 60, Mpc, No
o3gk_kagra_range, OthreeGKKagraRange, 0.7, Mpc, No
o3gk_geo_range, OthreeGKGeoRange, 1.1, Mpc, No
o3_lho_range, OthreeLHORange, 120, Mpc, No
o3_llo_range, OthreeLLORange, 140, Mpc, No
o3_virgo_range, OthreeVirgoRange, 50, Mpc, No
o4a_lho_range, OfouraLHORange, 150, Mpc, No
o4a_llo_range, OfouraLLORange, 160, Mpc, No

